Disentangling the multi-phase circumgalactic medium shared between a dwarf and a massive star-forming galaxy at z~0.4

The multi-phase circumgalactic medium (CGM) arises within the complex environment around a galaxy, or collection of galaxies, and possibly originates from a wide range of physical mechanisms. In this paper, we attempt to disentangle the origins of these multi-phase structures and present a detailed analysis of the quasar field Q0122-003 field using Keck/KCWI galaxy observations and HST/COS spectra probing the CGM. Our re-analysis of this field shows that there are two galaxies associated with the absorption. We have discovered a dwarf galaxy, G_27kpc ($M_{\star}=10^{8.7}$ M$_{\odot}$), at z=0.39863 that is 27 kpc from the quasar sightline. G_27kpc is only +21 km/s from a more massive ($M_{\star}=10^{10.5}$ M$_{\odot}$) star-forming galaxy, G_163kpc, at an impact parameter of 163 kpc. While G_163kpc is actively forming stars (SFR=6.9 M$_{\odot}$ yr$^{-1}$), G_27kpc has a low star-formation rate (SFR=$0.08\pm0.03$ M$_{\odot}$ yr$^{-1}$) and star formation surface density ($\Sigma_{SFR}=0.006$ M$_{\odot}$ kpc$^{-2}$ yr$^{-1}$), implying no active outflows. By comparing galaxy SFRs, kinematics, masses and distances from the quasar sightline to the absorption kinematics, column densities and metallicities, we have inferred the following: (1) Part of the low-ionization phase has a metallicity and kinematics consistent with being accreted onto G_27kpc. (2) The remainder of the low ionization phase has metallicities and kinematics consistent with being intragroup gas being transferred from G_27kpc to G_163kpc. (3) The high ionization phase is consistent with being produced solely by outflows originating from the massive halo of G_163kpc. Our results demonstrate the complex nature of the multi-phase CGM, especially around galaxy groups, and that detailed case-by-case studies are critical for disentangling its origins.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
